Instance Separation Emerges from Inpainting

Deep neural networks trained to inpaint partially occluded images show a deep understanding of image composition and have even been shown to remove objects from images convincingly. In this work, we investigate how this implicit knowledge of image composition can be leveraged for fully self-supervised instance separation. We propose a measure for the independence of two image regions given a fully self-supervised inpainting network and separate objects by maximizing this independence. We evaluate our method on two microscopy image datasets and show that it reaches similar segmentation performance to fully supervised methods.

==> figures/plots/Hela.csv <==
labeled_frames labeled_instances unsupervised_affinities unsupervised_affinities_bg_net supervised_affinities unsupervised_affinities_bg_true connected_components_bg_true
0.06	17	0.636554	0.636554	0.629542	0.857900	0.785096
0.13	31	0.730757	0.636554	0.700502	0.857900	0.785096
0.25	52	0.766195	0.636554	0.707294	0.857900	0.785096
0.50	110	0.776843	0.636554	0.724227	0.857900	0.785096
1.00	169	0.783153	0.636554	0.764125	0.857900	0.785096


==> figures/plots/PSC.csv <==
labeled_frames labeled_instances unsupervised_affinities unsupervised_affinities_bg_net supervised_affinities supervised_affinities_bg_net unsupervised_affinities_bg_true connected_components_bg_true
0.06	17	0.609910	0.609910	0.538225	0.538225	0.914287	0.748276
0.13	24	0.647351	0.609910	0.601604	0.575266	0.914287	0.748276
0.25	49	0.666085	0.609910	0.636769	0.595368	0.914287	0.748276
0.50	118	0.659232	0.609910	0.634366	0.590079	0.914287	0.748276
1.00	230	0.662364	0.609910	0.647953	0.604263	0.914287	0.748276


==> figures/plots/iou_plots/Hela.csv <==
IoUthreshold,size16_supervised_affinities,size8,size16,size1_supervised_affinities,size2,size8_supervised_affinities,size2_supervised_affinities,size4_supervised_affinities,size4,connected_components_bg_true,size1,unsupervised_affinities_affinities_bg_true
0.000000000000000000e+00,9.977653622627258301e-01,9.910614490509033203e-01,9.921787977218627930e-01,8.905028104782104492e-01,9.564245939254760742e-01,9.966480731964111328e-01,9.608938694000244141e-01,9.553072452545166016e-01,9.776536226272583008e-01,1.000000000000000000e+00,8.960893750190734863e-01,9.988827109336853027e-01
1.010101009160280228e-02,9.977653622627258301e-01,9.910614490509033203e-01,9.921787977218627930e-01,8.905028104782104492e-01,9.564245939254760742e-01,9.966480731964111328e-01,9.608938694000244141e-01,9.553072452545166016e-01,9.776536226272583008e-01,1.000000000000000000e+00,8.960893750190734863e-01,9.988827109336853027e-01
2.020202018320560455e-02,9.977653622627258301e-01,9.910614490509033203e-01,9.921787977218627930e-01,8.905028104782104492e-01,9.564245939254760742e-01,9.966480731964111328e-01,9.608938694000244141e-01,9.553072452545166016e-01,9.776536226272583008e-01,1.000000000000000000e+00,8.960893750190734863e-01,9.988827109336853027e-01
3.030303120613098145e-02,9.977653622627258301e-01,9.910614490509033203e-01,9.921787977218627930e-01,8.905028104782104492e-01,9.564245939254760742e-01,9.966480731964111328e-01,9.608938694000244141e-01,9.553072452545166016e-01,9.776536226272583008e-01,1.000000000000000000e+00,8.960893750190734863e-01,9.988827109336853027e-01
4.040404036641120911e-02,9.977653622627258301e-01,9.910614490509033203e-01,9.921787977218627930e-01,8.905028104782104492e-01,9.564245939254760742e-01,9.966480731964111328e-01,9.608938694000244141e-01,9.553072452545166016e-01,9.776536226272583008e-01,1.000000000000000000e+00,8.960893750190734863e-01,9.988827109336853027e-01
5.050504952669143677e-02,9.977653622627258301e-01,9.910614490509033203e-01,9.921787977218627930e-01,8.905028104782104492e-01,9.564245939254760742e-01,9.966480731964111328e-01,9.608938694000244141e-01,9.553072452545166016e-01,9.776536226272583008e-01,1.000000000000000000e+00,8.960893750190734863e-01,9.988827109336853027e-01
6.060606241226196289e-02,9.977653622627258301e-01,9.910614490509033203e-01,9.921787977218627930e-01,8.905028104782104492e-01,9.564245939254760742e-01,9.966480731964111328e-01,9.608938694000244141e-01,9.553072452545166016e-01,9.776536226272583008e-01,1.000000000000000000e+00,8.960893750190734863e-01,9.988827109336853027e-01
7.070706784725189209e-02,9.977653622627258301e-01,9.910614490509033203e-01,9.921787977218627930e-01,8.905028104782104492e-01,9.564245939254760742e-01,9.966480731964111328e-01,9.608938694000244141e-01,9.553072452545166016e-01,9.776536226272583008e-01,1.000000000000000000e+00,8.960893750190734863e-01,9.988827109336853027e-01
8.080808073282241821e-02,9.977653622627258301e-01,9.910614490509033203e-01,9.921787977218627930e-01,8.905028104782104492e-01,9.564245939254760742e-01,9.966480731964111328e-01,9.608938694000244141e-01,9.553072452545166016e-01,9.776536226272583008e-01,9.988827109336853027e-01,8.960893750190734863e-01,9.988827109336853027e-01
9.090909361839294434e-02,9.977653622627258301e-01,9.910614490509033203e-01,9.921787977218627930e-01,8.905028104782104492e-01,9.564245939254760742e-01,9.966480731964111328e-01,9.608938694000244141e-01,9.553072452545166016e-01,9.776536226272583008e-01,9.977653622627258301e-01,8.960893750190734863e-01,9.988827109336853027e-01
1.010100990533828735e-01,9.977653622627258301e-01,9.910614490509033203e-01,9.921787977218627930e-01,8.905028104782104492e-01,9.564245939254760742e-01,9.966480731964111328e-01,9.597765207290649414e-01,9.541899561882019043e-01,9.776536226272583008e-01,9.977653622627258301e-01,8.960893750190734863e-01,9.988827109336853027e-01
1.111111119389533997e-01,9.977653622627258301e-01,9.910614490509033203e-01,9.921787977218627930e-01,8.905028104782104492e-01,9.564245939254760742e-01,9.966480731964111328e-01,9.597765207290649414e-01,9.541899561882019043e-01,9.776536226272583008e-01,9.944134354591369629e-01,8.960893750190734863e-01,9.988827109336853027e-01
1.212121248245239258e-01,9.966480731964111328e-01,9.888268113136291504e-01,9.910614490509033203e-01,8.905028104782104492e-01,9.564245939254760742e-01,9.944134354591369629e-01,9.597765207290649414e-01,9.541899561882019043e-01,9.776536226272583008e-01,9.910614490509033203e-01,8.960893750190734863e-01,9.977653622627258301e-01
1.313131302595138550e-01,9.966480731964111328e-01,9.877095222473144531e-01,9.899441599845886230e-01,8.905028104782104492e-01,9.564245939254760742e-01,9.944134354591369629e-01,9.597765207290649414e-01,9.541899561882019043e-01,9.765363335609436035e-01,9.854748845100402832e-01,8.960893750190734863e-01,9.966480731964111328e-01
1.414141356945037842e-01,9.944134354591369629e-01,9.854748845100402832e-01,9.899441599845886230e-01,8.905028104782104492e-01,9.564245939254760742e-01,9.932960867881774902e-01,9.597765207290649414e-01,9.530726075172424316e-01,9.731843471527099609e-01,9.821228981018066406e-01,8.960893750190734863e-01,9.955307245254516602e-01
1.515151560306549072e-01,9.944134354591369629e-01,9.843575358390808105e-01,9.888268113136291504e-01,8.905028104782104492e-01,9.564245939254760742e-01,9.910614490509033203e-01,9.597765207290649414e-01,9.530726075172424316e-01,9.709497094154357910e-01,9.810056090354919434e-01,8.960893750190734863e-01,9.955307245254516602e-01
1.616161614656448364e-01,9.910614490509033203e-01,9.821228981018066406e-01,9.877095222473144531e-01,8.905028104782104492e-01,9.564245939254760742e-01,9.888268113136291504e-01,9.597765207290649414e-01,9.519553184509277344e-01,9.709497094154357910e-01,9.754189848899841309e-01,8.960893750190734863e-01,9.921787977218627930e-01
1.717171669006347656e-01,9.899441599845886230e-01,9.810056090354919434e-01,9.854748845100402832e-01,8.905028104782104492e-01,9.530726075172424316e-01,9.888268113136291504e-01,9.586592316627502441e-01,9.519553184509277344e-01,9.698324203491210938e-01,9.698324203491210938e-01,8.960893750190734863e-01,9.910614490509033203e-01
1.818181872367858887e-01,9.877095222473144531e-01,9.810056090354919434e-01,9.832402467727661133e-01,8.882681727409362793e-01,9.508379697799682617e-01,9.865921735763549805e-01,9.564245939254760742e-01,9.519553184509277344e-01,9.687150716781616211e-01,9.653631448745727539e-01,8.938547372817993164e-01,9.899441599845886230e-01
1.919191926717758179e-01,9.865921735763549805e-01,9.765363335609436035e-01,9.798882603645324707e-01,8.860335350036621094e-01,9.486033320426940918e-01,9.832402467727661133e-01,9.519553184509277344e-01,9.508379697799682617e-01,9.664804339408874512e-01,9.586592316627502441e-01,8.916200995445251465e-01,9.877095222473144531e-01
2.020201981067657471e-01,9.843575358390808105e-01,9.743016958236694336e-01,9.787709712982177734e-01,8.849161863327026367e-01,9.474860429763793945e-01,9.810056090354919434e-01,9.508379697799682617e-01,9.486033320426940918e-01,9.642457962036132812e-01,9.497206807136535645e-01,8.916200995445251465e-01,9.854748845100402832e-01
2.121212184429168701e-01,9.798882603645324707e-01,9.720670580863952637e-01,9.787709712982177734e-01,8.815642595291137695e-01,9.474860429763793945e-01,9.776536226272583008e-01,9.486033320426940918e-01,9.486033320426940918e-01,9.631285071372985840e-01,9.452514052391052246e-01,8.893854618072509766e-01,9.832402467727661133e-01
2.222222238779067993e-01,9.787709712982177734e-01,9.720670580863952637e-01,9.787709712982177734e-01,8.804469108581542969e-01,9.463686943054199219e-01,9.731843471527099609e-01,9.463686943054199219e-01,9.463686943054199219e-01,9.620111584663391113e-01,9.363128542900085449e-01,8.882681727409362793e-01,9.787709712982177734e-01
2.323232293128967285e-01,9.776536226272583008e-01,9.687150716781616211e-01,9.754189848899841309e-01,8.804469108581542969e-01,9.430167675018310547e-01,9.720670580863952637e-01,9.418994188308715820e-01,9.452514052391052246e-01,9.575418829917907715e-01,9.318435788154602051e-01,8.882681727409362793e-01,9.743016958236694336e-01
2.424242496490478516e-01,9.765363335609436035e-01,9.653631448745727539e-01,9.720670580863952637e-01,8.804469108581542969e-01,9.407821297645568848e-01,9.675977826118469238e-01,9.385474920272827148e-01,9.430167675018310547e-01,9.553072452545166016e-01,9.273743033409118652e-01,8.882681727409362793e-01,9.743016958236694336e-01
2.525252401828765869e-01,9.743016958236694336e-01,9.631285071372985840e-01,9.698324203491210938e-01,8.793296217918395996e-01,9.385474920272827148e-01,9.675977826118469238e-01,9.385474920272827148e-01,9.407821297645568848e-01,9.530726075172424316e-01,9.251396656036376953e-01,8.882681727409362793e-01,9.731843471527099609e-01
2.626262605190277100e-01,9.698324203491210938e-01,9.608938694000244141e-01,9.664804339408874512e-01,8.793296217918395996e-01,9.374301433563232422e-01,9.620111584663391113e-01,9.374301433563232422e-01,9.385474920272827148e-01,9.508379697799682617e-01,9.217877388000488281e-01,8.871508240699768066e-01,9.720670580863952637e-01
2.727272808551788330e-01,9.653631448745727539e-01,9.564245939254760742e-01,9.631285071372985840e-01,8.782122731208801270e-01,9.351955056190490723e-01,9.541899561882019043e-01,9.329608678817749023e-01,9.374301433563232422e-01,9.486033320426940918e-01,9.162011146545410156e-01,8.860335350036621094e-01,9.698324203491210938e-01
2.828282713890075684e-01,9.608938694000244141e-01,9.541899561882019043e-01,9.597765207290649414e-01,8.770949840545654297e-01,9.351955056190490723e-01,9.474860429763793945e-01,9.296089410781860352e-01,9.329608678817749023e-01,9.441340565681457520e-01,9.128491878509521484e-01,8.837988972663879395e-01,9.664804339408874512e-01
2.929292917251586914e-01,9.575418829917907715e-01,9.508379697799682617e-01,9.586592316627502441e-01,8.737429976463317871e-01,9.296089410781860352e-01,9.430167675018310547e-01,9.251396656036376953e-01,9.296089410781860352e-01,9.430167675018310547e-01,9.106145501136779785e-01,8.804469108581542969e-01,9.631285071372985840e-01
3.030303120613098145e-01,9.508379697799682617e-01,9.497206807136535645e-01,9.530726075172424316e-01,8.726257085800170898e-01,9.262569546699523926e-01,9.396647810935974121e-01,9.240223169326782227e-01,9.262569546699523926e-01,9.407821297645568848e-01,9.027932882308959961e-01,8.782122731208801270e-01,9.597765207290649414e-01
3.131313025951385498e-01,9.474860429763793945e-01,9.463686943054199219e-01,9.519553184509277344e-01,8.715083599090576172e-01,9.262569546699523926e-01,9.307262301445007324e-01,9.195531010627746582e-01,9.240223169326782227e-01,9.385474920272827148e-01,8.972067236900329590e-01,8.759776353836059570e-01,9.586592316627502441e-01
3.232323229312896729e-01,9.463686943054199219e-01,9.452514052391052246e-01,9.497206807136535645e-01,8.703910708427429199e-01,9.251396656036376953e-01,9.273743033409118652e-01,9.150838255882263184e-01,9.195531010627746582e-01,9.363128542900085449e-01,8.916200995445251465e-01,8.737429976463317871e-01,9.541899561882019043e-01
3.333333432674407959e-01,9.441340565681457520e-01,9.418994188308715820e-01,9.474860429763793945e-01,8.659217953681945801e-01,9.206703901290893555e-01,9.262569546699523926e-01,9.050279259681701660e-01,9.150838255882263184e-01,9.329608678817749023e-01,8.837988972663879395e-01,8.659217953681945801e-01,9.530726075172424316e-01
3.434343338012695312e-01,9.418994188308715820e-01,9.385474920272827148e-01,9.430167675018310547e-01,8.603351712226867676e-01,9.195531010627746582e-01,9.240223169326782227e-01,9.027932882308959961e-01,9.139664769172668457e-01,9.307262301445007324e-01,8.804469108581542969e-01,8.636871576309204102e-01,9.519553184509277344e-01
3.535353541374206543e-01,9.385474920272827148e-01,9.296089410781860352e-01,9.363128542900085449e-01,8.558658957481384277e-01,9.173184633255004883e-01,9.150838255882263184e-01,8.994413614273071289e-01,9.094972014427185059e-01,9.251396656036376953e-01,8.748603463172912598e-01,8.603351712226867676e-01,9.441340565681457520e-01
3.636363744735717773e-01,9.351955056190490723e-01,9.284915924072265625e-01,9.351955056190490723e-01,8.502793312072753906e-01,9.106145501136779785e-01,9.117318391799926758e-01,8.905028104782104492e-01,9.039106369018554688e-01,9.240223169326782227e-01,8.715083599090576172e-01,8.558658957481384277e-01,9.418994188308715820e-01
3.737373650074005127e-01,9.273743033409118652e-01,9.217877388000488281e-01,9.284915924072265625e-01,8.424581289291381836e-01,9.061452746391296387e-01,9.027932882308959961e-01,8.849161863327026367e-01,8.983240127563476562e-01,9.184357523918151855e-01,8.636871576309204102e-01,8.480446934700012207e-01,9.351955056190490723e-01
3.838383853435516357e-01,9.229050278663635254e-01,9.128491878509521484e-01,9.217877388000488281e-01,8.379888534545898438e-01,9.005586504936218262e-01,9.005586504936218262e-01,8.770949840545654297e-01,8.916200995445251465e-01,9.128491878509521484e-01,8.547486066818237305e-01,8.413407802581787109e-01,9.284915924072265625e-01
3.939394056797027588e-01,9.162011146545410156e-01,9.106145501136779785e-01,9.150838255882263184e-01,8.357542157173156738e-01,8.983240127563476562e-01,8.905028104782104492e-01,8.715083599090576172e-01,8.882681727409362793e-01,9.050279259681701660e-01,8.525139689445495605e-01,8.368715047836303711e-01,9.251396656036376953e-01
4.040403962135314941e-01,9.061452746391296387e-01,9.061452746391296387e-01,9.128491878509521484e-01,8.290503025054931641e-01,8.893854618072509766e-01,8.860335350036621094e-01,8.625698089599609375e-01,8.815642595291137695e-01,8.994413614273071289e-01,8.458100557327270508e-01,8.290503025054931641e-01,9.184357523918151855e-01
4.141414165496826172e-01,8.972067236900329590e-01,9.016759991645812988e-01,9.117318391799926758e-01,8.234636783599853516e-01,8.849161863327026367e-01,8.770949840545654297e-01,8.581005334854125977e-01,8.793296217918395996e-01,8.916200995445251465e-01,8.458100557327270508e-01,8.234636783599853516e-01,9.162011146545410156e-01
4.242424368858337402e-01,8.893854618072509766e-01,8.927374482154846191e-01,9.016759991645812988e-01,8.134078383445739746e-01,8.770949840545654297e-01,8.670390844345092773e-01,8.502793312072753906e-01,8.681564331054687500e-01,8.770949840545654297e-01,8.424581289291381836e-01,8.178771138191223145e-01,9.128491878509521484e-01
4.343434274196624756e-01,8.804469108581542969e-01,8.826815485954284668e-01,8.916200995445251465e-01,8.033519387245178223e-01,8.648044466972351074e-01,8.491619825363159180e-01,8.346368670463562012e-01,8.569832444190979004e-01,8.692737221717834473e-01,8.346368670463562012e-01,8.100558519363403320e-01,9.083799123764038086e-01
4.444444477558135986e-01,8.648044466972351074e-01,8.681564331054687500e-01,8.759776353836059570e-01,7.921787500381469727e-01,8.558658957481384277e-01,8.357542157173156738e-01,8.212290406227111816e-01,8.435754179954528809e-01,8.592178821563720703e-01,8.279329538345336914e-01,8.078212141990661621e-01,9.016759991645812988e-01
4.545454680919647217e-01,8.491619825363159180e-01,8.558658957481384277e-01,8.670390844345092773e-01,7.843575477600097656e-01,8.480446934700012207e-01,8.145251274108886719e-01,8.044692873954772949e-01,8.312849402427673340e-01,8.502793312072753906e-01,8.189944028854370117e-01,7.966480255126953125e-01,8.927374482154846191e-01
4.646464586257934570e-01,8.301675915718078613e-01,8.424581289291381836e-01,8.547486066818237305e-01,7.776536345481872559e-01,8.368715047836303711e-01,7.932960987091064453e-01,7.865921854972839355e-01,8.212290406227111816e-01,8.335195779800415039e-01,8.044692873954772949e-01,7.854748368263244629e-01,8.849161863327026367e-01
4.747474789619445801e-01,8.122904896736145020e-01,8.279329538345336914e-01,8.391061425209045410e-01,7.720670104026794434e-01,8.268156647682189941e-01,7.776536345481872559e-01,7.754189968109130859e-01,8.111732006072998047e-01,8.201117515563964844e-01,7.899441123008728027e-01,7.787709236145019531e-01,8.804469108581542969e-01
4.848484992980957031e-01,7.988826632499694824e-01,8.167597651481628418e-01,8.290503025054931641e-01,7.664804458618164062e-01,8.156424760818481445e-01,7.608938813209533691e-01,7.608938813209533691e-01,7.977653741836547852e-01,8.100558519363403320e-01,7.798882722854614258e-01,7.709497213363647461e-01,8.681564331054687500e-01
4.949494898319244385e-01,7.944133877754211426e-01,8.078212141990661621e-01,8.189944028854370117e-01,7.575418949127197266e-01,8.100558519363403320e-01,7.463687062263488770e-01,7.452514171600341797e-01,7.843575477600097656e-01,8.055865764617919922e-01,7.608938813209533691e-01,7.631285190582275391e-01,8.569832444190979004e-01
5.050504803657531738e-01,7.821229100227355957e-01,8.000000119209289551e-01,8.078212141990661621e-01,7.497206926345825195e-01,8.022346496582031250e-01,7.396647930145263672e-01,7.340782284736633301e-01,7.765362858772277832e-01,7.966480255126953125e-01,7.396647930145263672e-01,7.553072571754455566e-01,8.446927666664123535e-01
5.151515007019042969e-01,7.720670104026794434e-01,7.921787500381469727e-01,8.033519387245178223e-01,7.463687062263488770e-01,7.921787500381469727e-01,7.340782284736633301e-01,7.229050397872924805e-01,7.631285190582275391e-01,7.910614609718322754e-01,7.307262420654296875e-01,7.497206926345825195e-01,8.357542157173156738e-01
5.252525210380554199e-01,7.653631567955017090e-01,7.877094745635986328e-01,8.000000119209289551e-01,7.374301552772521973e-01,7.843575477600097656e-01,7.251396775245666504e-01,7.162011265754699707e-01,7.508379817008972168e-01,7.854748368263244629e-01,7.139664888381958008e-01,7.396647930145263672e-01,8.245810270309448242e-01
5.353535413742065430e-01,7.631285190582275391e-01,7.821229100227355957e-01,7.966480255126953125e-01,7.307262420654296875e-01,7.776536345481872559e-01,7.162011265754699707e-01,7.094972133636474609e-01,7.418994307518005371e-01,7.821229100227355957e-01,7.016759514808654785e-01,7.329608798027038574e-01,8.178771138191223145e-01
5.454545617103576660e-01,7.597765326499938965e-01,7.787709236145019531e-01,7.910614609718322754e-01,7.240223288536071777e-01,7.709497213363647461e-01,7.106145024299621582e-01,7.061452269554138184e-01,7.407821416854858398e-01,7.698323726654052734e-01,6.871508359909057617e-01,7.273743152618408203e-01,8.078212141990661621e-01
5.555555820465087891e-01,7.575418949127197266e-01,7.743016481399536133e-01,7.843575477600097656e-01,7.195530533790588379e-01,7.653631567955017090e-01,7.106145024299621582e-01,7.016759514808654785e-01,7.329608798027038574e-01,7.642458081245422363e-01,6.793296337127685547e-01,7.240223288536071777e-01,8.000000119209289551e-01
5.656565427780151367e-01,7.508379817008972168e-01,7.687150835990905762e-01,7.765362858772277832e-01,7.117318511009216309e-01,7.608938813209533691e-01,7.072625756263732910e-01,6.949720382690429688e-01,7.307262420654296875e-01,7.608938813209533691e-01,6.748603582382202148e-01,7.128491401672363281e-01,7.966480255126953125e-01
5.757575631141662598e-01,7.497206926345825195e-01,7.675977945327758789e-01,7.720670104026794434e-01,7.072625756263732910e-01,7.586592435836791992e-01,7.050279378890991211e-01,6.927374005317687988e-01,7.229050397872924805e-01,7.564246058464050293e-01,6.681564450263977051e-01,7.094972133636474609e-01,7.932960987091064453e-01
5.858585834503173828e-01,7.486033439636230469e-01,7.575418949127197266e-01,7.698323726654052734e-01,6.983240246772766113e-01,7.564246058464050293e-01,6.972066760063171387e-01,6.871508359909057617e-01,7.173184156417846680e-01,7.519553303718566895e-01,6.648044586181640625e-01,6.994413137435913086e-01,7.877094745635986328e-01
5.959596037864685059e-01,7.474860548973083496e-01,7.541899681091308594e-01,7.664804458618164062e-01,6.949720382690429688e-01,7.530726194381713867e-01,6.960893869400024414e-01,6.860335469245910645e-01,7.128491401672363281e-01,7.508379817008972168e-01,6.636871695518493652e-01,6.972066760063171387e-01,7.854748368263244629e-01
6.060606241226196289e-01,7.441340684890747070e-01,7.530726194381713867e-01,7.631285190582275391e-01,6.882681846618652344e-01,7.474860548973083496e-01,6.949720382690429688e-01,6.793296337127685547e-01,7.072625756263732910e-01,7.463687062263488770e-01,6.603351831436157227e-01,6.927374005317687988e-01,7.810055613517761230e-01
6.161616444587707520e-01,7.418994307518005371e-01,7.519553303718566895e-01,7.620111703872680664e-01,6.782122850418090820e-01,7.430167794227600098e-01,6.938547492027282715e-01,6.737430095672607422e-01,7.005586624145507812e-01,7.418994307518005371e-01,6.581005454063415527e-01,6.837989091873168945e-01,7.776536345481872559e-01
6.262626051902770996e-01,7.363128662109375000e-01,7.486033439636230469e-01,7.597765326499938965e-01,6.681564450263977051e-01,7.363128662109375000e-01,6.927374005317687988e-01,6.670390963554382324e-01,6.960893869400024414e-01,7.385475039482116699e-01,6.547486186027526855e-01,6.748603582382202148e-01,7.743016481399536133e-01
6.363636255264282227e-01,7.363128662109375000e-01,7.452514171600341797e-01,7.541899681091308594e-01,6.581005454063415527e-01,7.284916043281555176e-01,6.927374005317687988e-01,6.603351831436157227e-01,6.860335469245910645e-01,7.351955175399780273e-01,6.491619944572448730e-01,6.692737340927124023e-01,7.698323726654052734e-01
6.464646458625793457e-01,7.351955175399780273e-01,7.418994307518005371e-01,7.519553303718566895e-01,6.502793431282043457e-01,7.240223288536071777e-01,6.882681846618652344e-01,6.558659076690673828e-01,6.815642714500427246e-01,7.340782284736633301e-01,6.491619944572448730e-01,6.636871695518493652e-01,7.698323726654052734e-01
6.565656661987304688e-01,7.318435907363891602e-01,7.385475039482116699e-01,7.486033439636230469e-01,6.435754299163818359e-01,7.195530533790588379e-01,6.860335469245910645e-01,6.513966321945190430e-01,6.759776473045349121e-01,7.296089529991149902e-01,6.469273567199707031e-01,6.536312699317932129e-01,7.675977945327758789e-01
6.666666865348815918e-01,7.284916043281555176e-01,7.385475039482116699e-01,7.474860548973083496e-01,6.346368789672851562e-01,7.150837779045104980e-01,6.837989091873168945e-01,6.458100676536560059e-01,6.715083718299865723e-01,7.284916043281555176e-01,6.458100676536560059e-01,6.458100676536560059e-01,7.664804458618164062e-01
6.767676472663879395e-01,7.284916043281555176e-01,7.385475039482116699e-01,7.474860548973083496e-01,6.167597770690917969e-01,7.117318511009216309e-01,6.804469227790832520e-01,6.424580812454223633e-01,6.659218072891235352e-01,7.273743152618408203e-01,6.446927189826965332e-01,6.312848925590515137e-01,7.642458081245422363e-01
6.868686676025390625e-01,7.273743152618408203e-01,7.385475039482116699e-01,7.463687062263488770e-01,6.044692993164062500e-01,7.061452269554138184e-01,6.804469227790832520e-01,6.346368789672851562e-01,6.581005454063415527e-01,7.251396775245666504e-01,6.435754299163818359e-01,6.201117038726806641e-01,7.608938813209533691e-01
6.969696879386901855e-01,7.262569665908813477e-01,7.363128662109375000e-01,7.452514171600341797e-01,5.932961106300354004e-01,7.016759514808654785e-01,6.782122850418090820e-01,6.312848925590515137e-01,6.536312699317932129e-01,7.206704020500183105e-01,6.413407921791076660e-01,6.100558638572692871e-01,7.575418949127197266e-01
7.070707082748413086e-01,7.262569665908813477e-01,7.329608798027038574e-01,7.430167794227600098e-01,5.743016600608825684e-01,6.972066760063171387e-01,6.748603582382202148e-01,6.256983280181884766e-01,6.469273567199707031e-01,7.173184156417846680e-01,6.402234435081481934e-01,5.899441242218017578e-01,7.564246058464050293e-01
7.171717286109924316e-01,7.251396775245666504e-01,7.318435907363891602e-01,7.430167794227600098e-01,5.430167317390441895e-01,6.927374005317687988e-01,6.703910827636718750e-01,6.212290525436401367e-01,6.368715167045593262e-01,7.162011265754699707e-01,6.402234435081481934e-01,5.586591958999633789e-01,7.541899681091308594e-01
7.272727489471435547e-01,7.240223288536071777e-01,7.307262420654296875e-01,7.385475039482116699e-01,5.195530652999877930e-01,6.882681846618652344e-01,6.681564450263977051e-01,6.178770661354064941e-01,6.268156170845031738e-01,7.128491401672363281e-01,6.402234435081481934e-01,5.351955294609069824e-01,7.530726194381713867e-01
7.373737096786499023e-01,7.206704020500183105e-01,7.296089529991149902e-01,7.363128662109375000e-01,4.972067177295684814e-01,6.804469227790832520e-01,6.625698208808898926e-01,6.100558638572692871e-01,6.122905015945434570e-01,7.083798646926879883e-01,6.391061544418334961e-01,5.106145143508911133e-01,7.519553303718566895e-01
7.474747300148010254e-01,7.184357643127441406e-01,7.273743152618408203e-01,7.351955175399780273e-01,4.793296158313751221e-01,6.681564450263977051e-01,6.581005454063415527e-01,5.988826751708984375e-01,6.055865883827209473e-01,7.039105892181396484e-01,6.391061544418334961e-01,4.905028045177459717e-01,7.519553303718566895e-01
7.575757503509521484e-01,7.117318511009216309e-01,7.240223288536071777e-01,7.307262420654296875e-01,4.536312818527221680e-01,6.614525318145751953e-01,6.491619944572448730e-01,5.944133996963500977e-01,5.921787619590759277e-01,6.972066760063171387e-01,6.391061544418334961e-01,4.659217894077301025e-01,7.508379817008972168e-01
7.676767706871032715e-01,7.061452269554138184e-01,7.184357643127441406e-01,7.273743152618408203e-01,4.256983101367950439e-01,6.525139808654785156e-01,6.379888057708740234e-01,5.865921974182128906e-01,5.754190087318420410e-01,6.860335469245910645e-01,6.391061544418334961e-01,4.301675856113433838e-01,7.486033439636230469e-01
7.777777910232543945e-01,6.972066760063171387e-01,7.150837779045104980e-01,7.251396775245666504e-01,3.944134116172790527e-01,6.413407921791076660e-01,6.268156170845031738e-01,5.743016600608825684e-01,5.642458200454711914e-01,6.804469227790832520e-01,6.391061544418334961e-01,3.988826870918273926e-01,7.474860548973083496e-01
7.878788113594055176e-01,6.893854737281799316e-01,7.094972133636474609e-01,7.173184156417846680e-01,3.687150776386260986e-01,6.301676034927368164e-01,6.178770661354064941e-01,5.664804577827453613e-01,5.474860072135925293e-01,6.748603582382202148e-01,6.391061544418334961e-01,3.698323965072631836e-01,7.474860548973083496e-01
7.979797720909118652e-01,6.837989091873168945e-01,7.039105892181396484e-01,7.139664888381958008e-01,3.318435847759246826e-01,6.223463416099548340e-01,6.055865883827209473e-01,5.586591958999633789e-01,5.363128781318664551e-01,6.703910827636718750e-01,6.391061544418334961e-01,3.329609036445617676e-01,7.463687062263488770e-01
8.080807924270629883e-01,6.703910827636718750e-01,7.005586624145507812e-01,7.050279378890991211e-01,3.005586564540863037e-01,6.022346615791320801e-01,5.910614728927612305e-01,5.407820940017700195e-01,5.262569785118103027e-01,6.670390963554382324e-01,6.368715167045593262e-01,2.983240187168121338e-01,7.441340684890747070e-01
8.181818127632141113e-01,6.614525318145751953e-01,6.916201114654541016e-01,7.016759514808654785e-01,2.670391201972961426e-01,5.854748487472534180e-01,5.709497332572937012e-01,5.273743271827697754e-01,5.094972252845764160e-01,6.636871695518493652e-01,6.368715167045593262e-01,2.692737281322479248e-01,7.407821416854858398e-01
8.282828330993652344e-01,6.446927189826965332e-01,6.871508359909057617e-01,6.938547492027282715e-01,2.335195541381835938e-01,5.497206449508666992e-01,5.474860072135925293e-01,4.983240365982055664e-01,4.905028045177459717e-01,6.581005454063415527e-01,6.368715167045593262e-01,2.357541918754577637e-01,7.407821416854858398e-01
8.383838534355163574e-01,6.256983280181884766e-01,6.715083718299865723e-01,6.793296337127685547e-01,1.977653652429580688e-01,5.150837898254394531e-01,5.128491520881652832e-01,4.659217894077301025e-01,4.770949780941009521e-01,6.536312699317932129e-01,6.368715167045593262e-01,1.988826841115951538e-01,7.374301552772521973e-01
8.484848737716674805e-01,6.067039370536804199e-01,6.659218072891235352e-01,6.681564450263977051e-01,1.597765386104583740e-01,4.882681667804718018e-01,4.916201233863830566e-01,4.458100497722625732e-01,4.592178761959075928e-01,6.413407921791076660e-01,6.368715167045593262e-01,1.620111763477325439e-01,7.363128662109375000e-01
8.585858345031738281e-01,5.821229219436645508e-01,6.536312699317932129e-01,6.525139808654785156e-01,1.318435817956924438e-01,4.569832384586334229e-01,4.603351950645446777e-01,4.134078323841094971e-01,4.324022233486175537e-01,6.301676034927368164e-01,6.368715167045593262e-01,1.340782195329666138e-01,7.363128662109375000e-01
8.686868548393249512e-01,5.430167317390441895e-01,6.379888057708740234e-01,6.391061544418334961e-01,1.005586609244346619e-01,4.189944267272949219e-01,4.212290644645690918e-01,3.865921795368194580e-01,3.955307304859161377e-01,6.178770661354064941e-01,6.368715167045593262e-01,1.027932986617088318e-01,7.363128662109375000e-01
8.787878751754760742e-01,5.061452388763427734e-01,6.156424283981323242e-01,6.122905015945434570e-01,7.150837779045104980e-02,3.664804399013519287e-01,3.698323965072631836e-01,3.430167734622955322e-01,3.575418889522552490e-01,5.877094864845275879e-01,6.368715167045593262e-01,7.262569665908813477e-02,7.351955175399780273e-01
8.888888955116271973e-01,4.569832384586334229e-01,5.955307483673095703e-01,5.709497332572937012e-01,5.027933046221733093e-02,3.139664828777313232e-01,3.184357583522796631e-01,3.027932941913604736e-01,3.162011206150054932e-01,5.608938336372375488e-01,6.368715167045593262e-01,5.363128334283828735e-02,7.351955175399780273e-01
8.989899158477783203e-01,4.134078323841094971e-01,5.452513694763183594e-01,5.284916162490844727e-01,3.575418889522552490e-02,2.603352069854736328e-01,2.659218013286590576e-01,2.502793371677398682e-01,2.670391201972961426e-01,5.173184275627136230e-01,6.368715167045593262e-01,3.687150776386260986e-02,7.340782284736633301e-01
9.090909361839294434e-01,3.396648168563842773e-01,4.849162101745605469e-01,4.659217894077301025e-01,2.234636805951595306e-02,2.100558727979660034e-01,2.067039161920547485e-01,2.000000029802322388e-01,2.189944088459014893e-01,4.525139629840850830e-01,6.368715167045593262e-01,2.346368692815303802e-02,7.329608798027038574e-01
9.191918969154357910e-01,2.648044824600219727e-01,4.122905135154724121e-01,3.988826870918273926e-01,1.787709444761276245e-02,1.530726253986358643e-01,1.486033499240875244e-01,1.486033499240875244e-01,1.575419008731842041e-01,3.653631210327148438e-01,6.368715167045593262e-01,1.899441331624984741e-02,7.318435907363891602e-01
9.292929172515869141e-01,1.720670461654663086e-01,2.938547432422637939e-01,2.703910470008850098e-01,1.005586609244346619e-02,7.932960987091064453e-02,7.932960987091064453e-02,7.486033439636230469e-02,9.273742884397506714e-02,2.681564390659332275e-01,6.368715167045593262e-01,1.005586609244346619e-02,7.273743152618408203e-01
9.393939375877380371e-01,9.497206658124923706e-02,1.765363067388534546e-01,1.664804518222808838e-01,2.234636805951595306e-03,3.575418889522552490e-02,3.351955488324165344e-02,3.351955488324165344e-02,4.022346436977386475e-02,1.620111763477325439e-01,6.368715167045593262e-01,2.234636805951595306e-03,7.273743152618408203e-01
9.494949579238891602e-01,3.687150776386260986e-02,7.486033439636230469e-02,7.039105892181396484e-02,1.117318402975797653e-03,1.229050289839506149e-02,5.586592014878988266e-03,1.117318402975797653e-02,8.938547223806381226e-03,6.033519655466079712e-02,6.368715167045593262e-01,1.117318402975797653e-03,7.251396775245666504e-01
9.595959782600402832e-01,8.938547223806381226e-03,2.122905105352401733e-02,2.011173218488693237e-02,0.000000000000000000e+00,2.234636805951595306e-03,2.234636805951595306e-03,2.234636805951595306e-03,2.234636805951595306e-03,1.117318402975797653e-02,6.368715167045593262e-01,0.000000000000000000e+00,7.195530533790588379e-01
9.696969985961914062e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.117318402975797653e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.234636805951595306e-03,6.368715167045593262e-01,0.000000000000000000e+00,7.117318511009216309e-01
9.797979593276977539e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.368715167045593262e-01,0.000000000000000000e+00,6.793296337127685547e-01
9.898989796638488770e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.368715167045593262e-01,0.000000000000000000e+00,6.469273567199707031e-01
1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/plots/iou_plots/PSC.csv <==
IoUthreshold,size16,size2,unsupervised_affinities_affinities_bg_true,size16_supervised_affinities,connected_components_bg_true,size2_supervised_affinities,size8_supervised_affinities,size1,size8,size4,size4_supervised_affinities,size1_supervised_affinities
0.000000000000000000e+00,9.687500000000000000e-01,9.687500000000000000e-01,1.000000000000000000e+00,9.570312500000000000e-01,1.000000000000000000e+00,9.257812500000000000e-01,9.531250000000000000e-01,9.335937500000000000e-01,9.726562500000000000e-01,9.765625000000000000e-01,9.570312500000000000e-01,8.515625000000000000e-01
1.010101009160280228e-02,9.687500000000000000e-01,9.687500000000000000e-01,1.000000000000000000e+00,9.570312500000000000e-01,1.000000000000000000e+00,9.257812500000000000e-01,9.531250000000000000e-01,9.335937500000000000e-01,9.726562500000000000e-01,9.765625000000000000e-01,9.570312500000000000e-01,8.515625000000000000e-01
2.020202018320560455e-02,9.687500000000000000e-01,9.687500000000000000e-01,1.000000000000000000e+00,9.570312500000000000e-01,1.000000000000000000e+00,9.257812500000000000e-01,9.531250000000000000e-01,9.335937500000000000e-01,9.726562500000000000e-01,9.765625000000000000e-01,9.570312500000000000e-01,8.515625000000000000e-01
3.030303120613098145e-02,9.687500000000000000e-01,9.687500000000000000e-01,1.000000000000000000e+00,9.570312500000000000e-01,1.000000000000000000e+00,9.257812500000000000e-01,9.531250000000000000e-01,9.335937500000000000e-01,9.726562500000000000e-01,9.765625000000000000e-01,9.570312500000000000e-01,8.515625000000000000e-01
4.040404036641120911e-02,9.687500000000000000e-01,9.687500000000000000e-01,1.000000000000000000e+00,9.570312500000000000e-01,1.000000000000000000e+00,9.257812500000000000e-01,9.531250000000000000e-01,9.335937500000000000e-01,9.726562500000000000e-01,9.765625000000000000e-01,9.570312500000000000e-01,8.515625000000000000e-01
5.050504952669143677e-02,9.687500000000000000e-01,9.687500000000000000e-01,1.000000000000000000e+00,9.570312500000000000e-01,1.000000000000000000e+00,9.257812500000000000e-01,9.531250000000000000e-01,9.335937500000000000e-01,9.726562500000000000e-01,9.765625000000000000e-01,9.570312500000000000e-01,8.515625000000000000e-01
6.060606241226196289e-02,9.687500000000000000e-01,9.687500000000000000e-01,1.000000000000000000e+00,9.570312500000000000e-01,1.000000000000000000e+00,9.257812500000000000e-01,9.531250000000000000e-01,9.335937500000000000e-01,9.726562500000000000e-01,9.765625000000000000e-01,9.570312500000000000e-01,8.515625000000000000e-01
7.070706784725189209e-02,9.687500000000000000e-01,9.687500000000000000e-01,1.000000000000000000e+00,9.570312500000000000e-01,1.000000000000000000e+00,9.257812500000000000e-01,9.531250000000000000e-01,9.335937500000000000e-01,9.726562500000000000e-01,9.765625000000000000e-01,9.570312500000000000e-01,8.515625000000000000e-01
8.080808073282241821e-02,9.687500000000000000e-01,9.687500000000000000e-01,1.000000000000000000e+00,9.570312500000000000e-01,1.000000000000000000e+00,9.257812500000000000e-01,9.531250000000000000e-01,9.335937500000000000e-01,9.726562500000000000e-01,9.765625000000000000e-01,9.570312500000000000e-01,8.515625000000000000e-01
9.090909361839294434e-02,9.687500000000000000e-01,9.687500000000000000e-01,1.000000000000000000e+00,9.570312500000000000e-01,1.000000000000000000e+00,9.257812500000000000e-01,9.531250000000000000e-01,9.335937500000000000e-01,9.726562500000000000e-01,9.765625000000000000e-01,9.570312500000000000e-01,8.515625000000000000e-01
1.010100990533828735e-01,9.687500000000000000e-01,9.687500000000000000e-01,1.000000000000000000e+00,9.570312500000000000e-01,1.000000000000000000e+00,9.257812500000000000e-01,9.531250000000000000e-01,9.335937500000000000e-01,9.726562500000000000e-01,9.765625000000000000e-01,9.570312500000000000e-01,8.515625000000000000e-01
1.111111119389533997e-01,9.687500000000000000e-01,9.687500000000000000e-01,1.000000000000000000e+00,9.570312500000000000e-01,1.000000000000000000e+00,9.257812500000000000e-01,9.531250000000000000e-01,9.335937500000000000e-01,9.726562500000000000e-01,9.765625000000000000e-01,9.570312500000000000e-01,8.515625000000000000e-01
1.212121248245239258e-01,9.687500000000000000e-01,9.687500000000000000e-01,1.000000000000000000e+00,9.570312500000000000e-01,1.000000000000000000e+00,9.257812500000000000e-01,9.531250000000000000e-01,9.335937500000000000e-01,9.726562500000000000e-01,9.765625000000000000e-01,9.570312500000000000e-01,8.515625000000000000e-01
1.313131302595138550e-01,9.687500000000000000e-01,9.687500000000000000e-01,1.000000000000000000e+00,9.570312500000000000e-01,9.960937500000000000e-01,9.257812500000000000e-01,9.531250000000000000e-01,9.335937500000000000e-01,9.726562500000000000e-01,9.765625000000000000e-01,9.570312500000000000e-01,8.515625000000000000e-01
1.414141356945037842e-01,9.687500000000000000e-01,9.687500000000000000e-01,1.000000000000000000e+00,9.570312500000000000e-01,9.960937500000000000e-01,9.257812500000000000e-01,9.531250000000000000e-01,9.335937500000000000e-01,9.726562500000000000e-01,9.765625000000000000e-01,9.570312500000000000e-01,8.515625000000000000e-01
1.515151560306549072e-01,9.687500000000000000e-01,9.687500000000000000e-01,1.000000000000000000e+00,9.570312500000000000e-01,9.921875000000000000e-01,9.257812500000000000e-01,9.531250000000000000e-01,9.335937500000000000e-01,9.726562500000000000e-01,9.765625000000000000e-01,9.570312500000000000e-01,8.515625000000000000e-01
1.616161614656448364e-01,9.687500000000000000e-01,9.687500000000000000e-01,1.000000000000000000e+00,9.570312500000000000e-01,9.843750000000000000e-01,9.257812500000000000e-01,9.531250000000000000e-01,9.335937500000000000e-01,9.726562500000000000e-01,9.765625000000000000e-01,9.570312500000000000e-01,8.515625000000000000e-01
1.717171669006347656e-01,9.687500000000000000e-01,9.687500000000000000e-01,1.000000000000000000e+00,9.570312500000000000e-01,9.804687500000000000e-01,9.218750000000000000e-01,9.492187500000000000e-01,9.335937500000000000e-01,9.726562500000000000e-01,9.765625000000000000e-01,9.570312500000000000e-01,8.515625000000000000e-01
1.818181872367858887e-01,9.687500000000000000e-01,9.687500000000000000e-01,1.000000000000000000e+00,9.570312500000000000e-01,9.765625000000000000e-01,9.218750000000000000e-01,9.492187500000000000e-01,9.335937500000000000e-01,9.726562500000000000e-01,9.765625000000000000e-01,9.570312500000000000e-01,8.515625000000000000e-01
1.919191926717758179e-01,9.687500000000000000e-01,9.648437500000000000e-01,1.000000000000000000e+00,9.570312500000000000e-01,9.609375000000000000e-01,9.218750000000000000e-01,9.492187500000000000e-01,9.335937500000000000e-01,9.726562500000000000e-01,9.765625000000000000e-01,9.570312500000000000e-01,8.515625000000000000e-01
2.020201981067657471e-01,9.687500000000000000e-01,9.648437500000000000e-01,1.000000000000000000e+00,9.570312500000000000e-01,9.570312500000000000e-01,9.218750000000000000e-01,9.492187500000000000e-01,9.335937500000000000e-01,9.726562500000000000e-01,9.726562500000000000e-01,9.531250000000000000e-01,8.515625000000000000e-01
2.121212184429168701e-01,9.648437500000000000e-01,9.648437500000000000e-01,1.000000000000000000e+00,9.570312500000000000e-01,9.492187500000000000e-01,9.218750000000000000e-01,9.492187500000000000e-01,9.335937500000000000e-01,9.687500000000000000e-01,9.726562500000000000e-01,9.492187500000000000e-01,8.476562500000000000e-01
2.222222238779067993e-01,9.648437500000000000e-01,9.609375000000000000e-01,1.000000000000000000e+00,9.570312500000000000e-01,9.414062500000000000e-01,9.218750000000000000e-01,9.492187500000000000e-01,9.335937500000000000e-01,9.687500000000000000e-01,9.726562500000000000e-01,9.492187500000000000e-01,8.476562500000000000e-01
2.323232293128967285e-01,9.648437500000000000e-01,9.609375000000000000e-01,1.000000000000000000e+00,9.531250000000000000e-01,9.414062500000000000e-01,9.179687500000000000e-01,9.492187500000000000e-01,9.257812500000000000e-01,9.687500000000000000e-01,9.726562500000000000e-01,9.492187500000000000e-01,8.476562500000000000e-01
2.424242496490478516e-01,9.648437500000000000e-01,9.570312500000000000e-01,1.000000000000000000e+00,9.531250000000000000e-01,9.375000000000000000e-01,9.140625000000000000e-01,9.492187500000000000e-01,9.257812500000000000e-01,9.648437500000000000e-01,9.726562500000000000e-01,9.492187500000000000e-01,8.476562500000000000e-01
2.525252401828765869e-01,9.609375000000000000e-01,9.570312500000000000e-01,1.000000000000000000e+00,9.531250000000000000e-01,9.257812500000000000e-01,9.140625000000000000e-01,9.492187500000000000e-01,9.257812500000000000e-01,9.648437500000000000e-01,9.726562500000000000e-01,9.492187500000000000e-01,8.476562500000000000e-01
2.626262605190277100e-01,9.609375000000000000e-01,9.570312500000000000e-01,1.000000000000000000e+00,9.492187500000000000e-01,9.218750000000000000e-01,9.140625000000000000e-01,9.492187500000000000e-01,9.218750000000000000e-01,9.648437500000000000e-01,9.726562500000000000e-01,9.492187500000000000e-01,8.476562500000000000e-01
2.727272808551788330e-01,9.609375000000000000e-01,9.531250000000000000e-01,1.000000000000000000e+00,9.492187500000000000e-01,9.101562500000000000e-01,9.140625000000000000e-01,9.453125000000000000e-01,9.218750000000000000e-01,9.648437500000000000e-01,9.687500000000000000e-01,9.492187500000000000e-01,8.476562500000000000e-01
2.828282713890075684e-01,9.570312500000000000e-01,9.531250000000000000e-01,1.000000000000000000e+00,9.492187500000000000e-01,9.062500000000000000e-01,9.140625000000000000e-01,9.453125000000000000e-01,9.179687500000000000e-01,9.648437500000000000e-01,9.648437500000000000e-01,9.492187500000000000e-01,8.476562500000000000e-01
2.929292917251586914e-01,9.570312500000000000e-01,9.531250000000000000e-01,1.000000000000000000e+00,9.492187500000000000e-01,9.023437500000000000e-01,9.140625000000000000e-01,9.453125000000000000e-01,9.179687500000000000e-01,9.648437500000000000e-01,9.648437500000000000e-01,9.453125000000000000e-01,8.437500000000000000e-01
3.030303120613098145e-01,9.570312500000000000e-01,9.531250000000000000e-01,1.000000000000000000e+00,9.492187500000000000e-01,9.023437500000000000e-01,9.101562500000000000e-01,9.414062500000000000e-01,9.140625000000000000e-01,9.648437500000000000e-01,9.648437500000000000e-01,9.453125000000000000e-01,8.437500000000000000e-01
3.131313025951385498e-01,9.570312500000000000e-01,9.492187500000000000e-01,9.960937500000000000e-01,9.492187500000000000e-01,8.867187500000000000e-01,9.062500000000000000e-01,9.414062500000000000e-01,9.140625000000000000e-01,9.609375000000000000e-01,9.570312500000000000e-01,9.453125000000000000e-01,8.437500000000000000e-01
3.232323229312896729e-01,9.531250000000000000e-01,9.492187500000000000e-01,9.960937500000000000e-01,9.492187500000000000e-01,8.867187500000000000e-01,9.062500000000000000e-01,9.414062500000000000e-01,9.140625000000000000e-01,9.570312500000000000e-01,9.570312500000000000e-01,9.453125000000000000e-01,8.437500000000000000e-01
3.333333432674407959e-01,9.453125000000000000e-01,9.492187500000000000e-01,9.960937500000000000e-01,9.492187500000000000e-01,8.828125000000000000e-01,9.062500000000000000e-01,9.414062500000000000e-01,9.101562500000000000e-01,9.531250000000000000e-01,9.531250000000000000e-01,9.453125000000000000e-01,8.437500000000000000e-01
3.434343338012695312e-01,9.414062500000000000e-01,9.453125000000000000e-01,9.960937500000000000e-01,9.414062500000000000e-01,8.750000000000000000e-01,9.023437500000000000e-01,9.414062500000000000e-01,9.101562500000000000e-01,9.531250000000000000e-01,9.531250000000000000e-01,9.375000000000000000e-01,8.437500000000000000e-01
3.535353541374206543e-01,9.414062500000000000e-01,9.414062500000000000e-01,9.960937500000000000e-01,9.414062500000000000e-01,8.750000000000000000e-01,9.023437500000000000e-01,9.414062500000000000e-01,9.101562500000000000e-01,9.453125000000000000e-01,9.453125000000000000e-01,9.296875000000000000e-01,8.437500000000000000e-01
3.636363744735717773e-01,9.414062500000000000e-01,9.414062500000000000e-01,9.921875000000000000e-01,9.414062500000000000e-01,8.593750000000000000e-01,9.023437500000000000e-01,9.375000000000000000e-01,9.101562500000000000e-01,9.375000000000000000e-01,9.414062500000000000e-01,9.296875000000000000e-01,8.398437500000000000e-01
3.737373650074005127e-01,9.335937500000000000e-01,9.375000000000000000e-01,9.921875000000000000e-01,9.414062500000000000e-01,8.593750000000000000e-01,9.023437500000000000e-01,9.296875000000000000e-01,9.023437500000000000e-01,9.375000000000000000e-01,9.414062500000000000e-01,9.218750000000000000e-01,8.398437500000000000e-01
3.838383853435516357e-01,9.296875000000000000e-01,9.296875000000000000e-01,9.921875000000000000e-01,9.375000000000000000e-01,8.515625000000000000e-01,8.945312500000000000e-01,9.257812500000000000e-01,9.023437500000000000e-01,9.335937500000000000e-01,9.414062500000000000e-01,9.140625000000000000e-01,8.398437500000000000e-01
3.939394056797027588e-01,9.218750000000000000e-01,9.257812500000000000e-01,9.921875000000000000e-01,9.335937500000000000e-01,8.437500000000000000e-01,8.945312500000000000e-01,9.257812500000000000e-01,9.023437500000000000e-01,9.296875000000000000e-01,9.414062500000000000e-01,9.140625000000000000e-01,8.359375000000000000e-01
4.040403962135314941e-01,9.101562500000000000e-01,9.257812500000000000e-01,9.921875000000000000e-01,9.335937500000000000e-01,8.320312500000000000e-01,8.906250000000000000e-01,9.218750000000000000e-01,8.945312500000000000e-01,9.179687500000000000e-01,9.335937500000000000e-01,9.062500000000000000e-01,8.359375000000000000e-01
4.141414165496826172e-01,9.101562500000000000e-01,9.179687500000000000e-01,9.882812500000000000e-01,9.296875000000000000e-01,8.242187500000000000e-01,8.867187500000000000e-01,9.218750000000000000e-01,8.906250000000000000e-01,9.140625000000000000e-01,9.218750000000000000e-01,9.062500000000000000e-01,8.320312500000000000e-01
4.242424368858337402e-01,9.101562500000000000e-01,9.140625000000000000e-01,9.843750000000000000e-01,9.257812500000000000e-01,8.203125000000000000e-01,8.750000000000000000e-01,9.218750000000000000e-01,8.867187500000000000e-01,9.062500000000000000e-01,9.218750000000000000e-01,9.023437500000000000e-01,8.320312500000000000e-01
4.343434274196624756e-01,8.945312500000000000e-01,9.101562500000000000e-01,9.804687500000000000e-01,9.179687500000000000e-01,8.164062500000000000e-01,8.750000000000000000e-01,9.218750000000000000e-01,8.828125000000000000e-01,9.023437500000000000e-01,9.179687500000000000e-01,8.984375000000000000e-01,8.281250000000000000e-01
4.444444477558135986e-01,8.867187500000000000e-01,9.023437500000000000e-01,9.804687500000000000e-01,9.140625000000000000e-01,7.968750000000000000e-01,8.710937500000000000e-01,9.101562500000000000e-01,8.828125000000000000e-01,8.984375000000000000e-01,9.023437500000000000e-01,8.984375000000000000e-01,8.281250000000000000e-01
4.545454680919647217e-01,8.867187500000000000e-01,8.984375000000000000e-01,9.726562500000000000e-01,9.140625000000000000e-01,7.851562500000000000e-01,8.710937500000000000e-01,9.023437500000000000e-01,8.828125000000000000e-01,8.945312500000000000e-01,9.023437500000000000e-01,8.945312500000000000e-01,8.281250000000000000e-01
4.646464586257934570e-01,8.867187500000000000e-01,8.984375000000000000e-01,9.726562500000000000e-01,9.140625000000000000e-01,7.734375000000000000e-01,8.710937500000000000e-01,9.023437500000000000e-01,8.828125000000000000e-01,8.906250000000000000e-01,9.023437500000000000e-01,8.906250000000000000e-01,8.242187500000000000e-01
4.747474789619445801e-01,8.867187500000000000e-01,8.984375000000000000e-01,9.687500000000000000e-01,9.140625000000000000e-01,7.656250000000000000e-01,8.671875000000000000e-01,9.023437500000000000e-01,8.828125000000000000e-01,8.906250000000000000e-01,9.023437500000000000e-01,8.906250000000000000e-01,8.125000000000000000e-01
4.848484992980957031e-01,8.828125000000000000e-01,8.984375000000000000e-01,9.570312500000000000e-01,9.101562500000000000e-01,7.343750000000000000e-01,8.632812500000000000e-01,9.023437500000000000e-01,8.828125000000000000e-01,8.906250000000000000e-01,8.945312500000000000e-01,8.906250000000000000e-01,8.085937500000000000e-01
4.949494898319244385e-01,8.828125000000000000e-01,8.945312500000000000e-01,9.570312500000000000e-01,8.984375000000000000e-01,7.265625000000000000e-01,8.632812500000000000e-01,8.984375000000000000e-01,8.750000000000000000e-01,8.906250000000000000e-01,8.945312500000000000e-01,8.867187500000000000e-01,7.968750000000000000e-01
5.050504803657531738e-01,8.789062500000000000e-01,8.945312500000000000e-01,9.531250000000000000e-01,8.945312500000000000e-01,7.187500000000000000e-01,8.515625000000000000e-01,8.867187500000000000e-01,8.476562500000000000e-01,8.867187500000000000e-01,8.906250000000000000e-01,8.828125000000000000e-01,7.812500000000000000e-01
5.151515007019042969e-01,8.750000000000000000e-01,8.867187500000000000e-01,9.492187500000000000e-01,8.906250000000000000e-01,7.070312500000000000e-01,8.476562500000000000e-01,8.828125000000000000e-01,8.476562500000000000e-01,8.867187500000000000e-01,8.906250000000000000e-01,8.828125000000000000e-01,7.656250000000000000e-01
5.252525210380554199e-01,8.750000000000000000e-01,8.789062500000000000e-01,9.414062500000000000e-01,8.867187500000000000e-01,6.835937500000000000e-01,8.359375000000000000e-01,8.789062500000000000e-01,8.437500000000000000e-01,8.671875000000000000e-01,8.867187500000000000e-01,8.828125000000000000e-01,7.578125000000000000e-01
5.353535413742065430e-01,8.750000000000000000e-01,8.632812500000000000e-01,9.375000000000000000e-01,8.789062500000000000e-01,6.679687500000000000e-01,8.242187500000000000e-01,8.632812500000000000e-01,8.281250000000000000e-01,8.671875000000000000e-01,8.710937500000000000e-01,8.710937500000000000e-01,7.343750000000000000e-01
5.454545617103576660e-01,8.671875000000000000e-01,8.554687500000000000e-01,9.296875000000000000e-01,8.632812500000000000e-01,6.562500000000000000e-01,8.007812500000000000e-01,8.515625000000000000e-01,8.125000000000000000e-01,8.632812500000000000e-01,8.632812500000000000e-01,8.476562500000000000e-01,7.031250000000000000e-01
5.555555820465087891e-01,8.554687500000000000e-01,8.437500000000000000e-01,9.296875000000000000e-01,8.554687500000000000e-01,6.406250000000000000e-01,7.734375000000000000e-01,8.476562500000000000e-01,7.812500000000000000e-01,8.554687500000000000e-01,8.515625000000000000e-01,8.437500000000000000e-01,6.484375000000000000e-01
5.656565427780151367e-01,8.359375000000000000e-01,8.281250000000000000e-01,9.218750000000000000e-01,8.476562500000000000e-01,6.367187500000000000e-01,7.656250000000000000e-01,8.242187500000000000e-01,7.539062500000000000e-01,8.437500000000000000e-01,8.515625000000000000e-01,8.203125000000000000e-01,6.367187500000000000e-01
5.757575631141662598e-01,8.320312500000000000e-01,8.085937500000000000e-01,9.179687500000000000e-01,8.281250000000000000e-01,6.328125000000000000e-01,7.382812500000000000e-01,7.968750000000000000e-01,7.382812500000000000e-01,8.398437500000000000e-01,8.476562500000000000e-01,8.085937500000000000e-01,6.132812500000000000e-01
5.858585834503173828e-01,8.242187500000000000e-01,7.890625000000000000e-01,9.179687500000000000e-01,8.242187500000000000e-01,6.289062500000000000e-01,6.992187500000000000e-01,7.890625000000000000e-01,7.070312500000000000e-01,8.281250000000000000e-01,8.242187500000000000e-01,7.890625000000000000e-01,5.781250000000000000e-01
5.959596037864685059e-01,7.968750000000000000e-01,7.617187500000000000e-01,9.140625000000000000e-01,7.929687500000000000e-01,6.250000000000000000e-01,6.640625000000000000e-01,7.578125000000000000e-01,6.796875000000000000e-01,8.007812500000000000e-01,8.164062500000000000e-01,7.460937500000000000e-01,5.468750000000000000e-01
6.060606241226196289e-01,7.851562500000000000e-01,7.500000000000000000e-01,9.140625000000000000e-01,7.773437500000000000e-01,6.171875000000000000e-01,6.250000000000000000e-01,7.500000000000000000e-01,6.523437500000000000e-01,7.890625000000000000e-01,8.007812500000000000e-01,7.226562500000000000e-01,5.039062500000000000e-01
6.161616444587707520e-01,7.773437500000000000e-01,7.148437500000000000e-01,9.140625000000000000e-01,7.656250000000000000e-01,6.132812500000000000e-01,6.093750000000000000e-01,7.382812500000000000e-01,6.132812500000000000e-01,7.734375000000000000e-01,7.812500000000000000e-01,6.914062500000000000e-01,4.726562500000000000e-01
6.262626051902770996e-01,7.578125000000000000e-01,6.992187500000000000e-01,9.140625000000000000e-01,7.343750000000000000e-01,6.093750000000000000e-01,5.781250000000000000e-01,6.835937500000000000e-01,5.898437500000000000e-01,7.539062500000000000e-01,7.656250000000000000e-01,6.679687500000000000e-01,4.453125000000000000e-01
6.363636255264282227e-01,7.382812500000000000e-01,6.718750000000000000e-01,9.140625000000000000e-01,6.992187500000000000e-01,6.054687500000000000e-01,5.351562500000000000e-01,6.484375000000000000e-01,5.664062500000000000e-01,7.265625000000000000e-01,7.226562500000000000e-01,6.210937500000000000e-01,3.984375000000000000e-01
6.464646458625793457e-01,7.148437500000000000e-01,6.523437500000000000e-01,9.101562500000000000e-01,6.679687500000000000e-01,6.015625000000000000e-01,4.960937500000000000e-01,6.054687500000000000e-01,5.390625000000000000e-01,7.187500000000000000e-01,6.992187500000000000e-01,6.015625000000000000e-01,3.632812500000000000e-01
6.565656661987304688e-01,7.031250000000000000e-01,5.976562500000000000e-01,9.101562500000000000e-01,6.367187500000000000e-01,6.015625000000000000e-01,4.609375000000000000e-01,5.820312500000000000e-01,4.921875000000000000e-01,6.679687500000000000e-01,6.601562500000000000e-01,5.742187500000000000e-01,3.515625000000000000e-01
6.666666865348815918e-01,6.640625000000000000e-01,5.429687500000000000e-01,9.101562500000000000e-01,6.132812500000000000e-01,5.976562500000000000e-01,4.375000000000000000e-01,5.585937500000000000e-01,4.414062500000000000e-01,6.445312500000000000e-01,6.250000000000000000e-01,5.390625000000000000e-01,3.085937500000000000e-01
6.767676472663879395e-01,6.406250000000000000e-01,5.156250000000000000e-01,9.101562500000000000e-01,5.625000000000000000e-01,5.937500000000000000e-01,4.062500000000000000e-01,5.156250000000000000e-01,4.101562500000000000e-01,6.054687500000000000e-01,5.937500000000000000e-01,5.117187500000000000e-01,3.007812500000000000e-01
6.868686676025390625e-01,5.976562500000000000e-01,4.921875000000000000e-01,9.062500000000000000e-01,5.234375000000000000e-01,5.937500000000000000e-01,3.945312500000000000e-01,4.726562500000000000e-01,3.828125000000000000e-01,5.859375000000000000e-01,5.585937500000000000e-01,4.687500000000000000e-01,2.539062500000000000e-01
6.969696879386901855e-01,5.742187500000000000e-01,4.570312500000000000e-01,9.023437500000000000e-01,4.726562500000000000e-01,5.898437500000000000e-01,3.671875000000000000e-01,4.375000000000000000e-01,3.437500000000000000e-01,5.546875000000000000e-01,5.351562500000000000e-01,4.335937500000000000e-01,2.265625000000000000e-01
7.070707082748413086e-01,5.429687500000000000e-01,3.906250000000000000e-01,9.023437500000000000e-01,4.179687500000000000e-01,5.898437500000000000e-01,3.476562500000000000e-01,4.179687500000000000e-01,3.359375000000000000e-01,5.234375000000000000e-01,4.921875000000000000e-01,4.062500000000000000e-01,2.070312500000000000e-01
7.171717286109924316e-01,4.843750000000000000e-01,3.554687500000000000e-01,9.023437500000000000e-01,3.867187500000000000e-01,5.898437500000000000e-01,3.164062500000000000e-01,3.867187500000000000e-01,3.125000000000000000e-01,5.039062500000000000e-01,4.726562500000000000e-01,3.632812500000000000e-01,1.875000000000000000e-01
7.272727489471435547e-01,4.257812500000000000e-01,3.046875000000000000e-01,8.984375000000000000e-01,3.437500000000000000e-01,5.898437500000000000e-01,2.890625000000000000e-01,3.515625000000000000e-01,2.851562500000000000e-01,4.570312500000000000e-01,4.375000000000000000e-01,3.359375000000000000e-01,1.562500000000000000e-01
7.373737096786499023e-01,3.945312500000000000e-01,2.773437500000000000e-01,8.945312500000000000e-01,2.929687500000000000e-01,5.898437500000000000e-01,2.343750000000000000e-01,2.851562500000000000e-01,2.500000000000000000e-01,4.062500000000000000e-01,3.828125000000000000e-01,3.125000000000000000e-01,1.328125000000000000e-01
7.474747300148010254e-01,3.515625000000000000e-01,2.539062500000000000e-01,8.945312500000000000e-01,2.500000000000000000e-01,5.898437500000000000e-01,2.187500000000000000e-01,2.265625000000000000e-01,2.343750000000000000e-01,3.320312500000000000e-01,3.515625000000000000e-01,2.656250000000000000e-01,1.171875000000000000e-01
7.575757503509521484e-01,2.968750000000000000e-01,2.304687500000000000e-01,8.945312500000000000e-01,2.070312500000000000e-01,5.898437500000000000e-01,1.835937500000000000e-01,1.953125000000000000e-01,1.953125000000000000e-01,2.656250000000000000e-01,3.242187500000000000e-01,2.382812500000000000e-01,1.054687500000000000e-01
7.676767706871032715e-01,2.539062500000000000e-01,2.148437500000000000e-01,8.867187500000000000e-01,1.796875000000000000e-01,5.898437500000000000e-01,1.445312500000000000e-01,1.875000000000000000e-01,1.562500000000000000e-01,2.265625000000000000e-01,2.773437500000000000e-01,1.914062500000000000e-01,8.203125000000000000e-02
7.777777910232543945e-01,1.875000000000000000e-01,1.914062500000000000e-01,8.828125000000000000e-01,1.406250000000000000e-01,5.898437500000000000e-01,1.093750000000000000e-01,1.445312500000000000e-01,1.250000000000000000e-01,2.070312500000000000e-01,2.343750000000000000e-01,1.640625000000000000e-01,8.203125000000000000e-02
7.878788113594055176e-01,1.679687500000000000e-01,1.640625000000000000e-01,8.789062500000000000e-01,1.250000000000000000e-01,5.898437500000000000e-01,1.054687500000000000e-01,1.250000000000000000e-01,1.054687500000000000e-01,1.796875000000000000e-01,1.992187500000000000e-01,1.445312500000000000e-01,7.031250000000000000e-02
7.979797720909118652e-01,1.484375000000000000e-01,1.484375000000000000e-01,8.750000000000000000e-01,1.132812500000000000e-01,5.898437500000000000e-01,8.593750000000000000e-02,9.375000000000000000e-02,9.765625000000000000e-02,1.210937500000000000e-01,1.601562500000000000e-01,1.054687500000000000e-01,5.859375000000000000e-02
8.080807924270629883e-01,1.250000000000000000e-01,1.406250000000000000e-01,8.710937500000000000e-01,1.015625000000000000e-01,5.898437500000000000e-01,7.031250000000000000e-02,8.203125000000000000e-02,8.593750000000000000e-02,9.375000000000000000e-02,1.367187500000000000e-01,6.640625000000000000e-02,4.687500000000000000e-02
8.181818127632141113e-01,8.984375000000000000e-02,1.093750000000000000e-01,8.710937500000000000e-01,7.421875000000000000e-02,5.898437500000000000e-01,6.250000000000000000e-02,5.468750000000000000e-02,7.031250000000000000e-02,8.203125000000000000e-02,1.132812500000000000e-01,5.859375000000000000e-02,3.125000000000000000e-02
8.282828330993652344e-01,6.250000000000000000e-02,8.593750000000000000e-02,8.710937500000000000e-01,6.250000000000000000e-02,5.898437500000000000e-01,5.078125000000000000e-02,3.906250000000000000e-02,5.859375000000000000e-02,7.031250000000000000e-02,9.765625000000000000e-02,5.468750000000000000e-02,2.734375000000000000e-02
8.383838534355163574e-01,4.687500000000000000e-02,6.640625000000000000e-02,8.593750000000000000e-01,4.687500000000000000e-02,5.898437500000000000e-01,3.906250000000000000e-02,1.953125000000000000e-02,5.859375000000000000e-02,5.468750000000000000e-02,8.203125000000000000e-02,4.296875000000000000e-02,2.343750000000000000e-02
8.484848737716674805e-01,3.906250000000000000e-02,5.468750000000000000e-02,8.476562500000000000e-01,3.906250000000000000e-02,5.859375000000000000e-01,3.125000000000000000e-02,1.562500000000000000e-02,4.296875000000000000e-02,3.515625000000000000e-02,6.250000000000000000e-02,3.515625000000000000e-02,1.953125000000000000e-02
8.585858345031738281e-01,2.734375000000000000e-02,3.515625000000000000e-02,8.359375000000000000e-01,3.125000000000000000e-02,5.859375000000000000e-01,3.125000000000000000e-02,1.171875000000000000e-02,3.906250000000000000e-02,1.562500000000000000e-02,4.296875000000000000e-02,2.734375000000000000e-02,1.953125000000000000e-02
8.686868548393249512e-01,2.343750000000000000e-02,2.343750000000000000e-02,8.281250000000000000e-01,1.562500000000000000e-02,5.859375000000000000e-01,1.953125000000000000e-02,1.171875000000000000e-02,3.515625000000000000e-02,1.171875000000000000e-02,3.515625000000000000e-02,2.734375000000000000e-02,1.562500000000000000e-02
8.787878751754760742e-01,1.562500000000000000e-02,2.343750000000000000e-02,8.046875000000000000e-01,1.171875000000000000e-02,5.859375000000000000e-01,1.562500000000000000e-02,3.906250000000000000e-03,2.343750000000000000e-02,7.812500000000000000e-03,2.343750000000000000e-02,1.953125000000000000e-02,7.812500000000000000e-03
8.888888955116271973e-01,1.171875000000000000e-02,1.953125000000000000e-02,7.851562500000000000e-01,3.906250000000000000e-03,5.859375000000000000e-01,3.906250000000000000e-03,3.906250000000000000e-03,1.953125000000000000e-02,3.906250000000000000e-03,1.562500000000000000e-02,1.562500000000000000e-02,7.812500000000000000e-03
8.989899158477783203e-01,0.000000000000000000e+00,7.812500000000000000e-03,7.734375000000000000e-01,0.000000000000000000e+00,5.859375000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.812500000000000000e-03,3.906250000000000000e-03,7.812500000000000000e-03,1.171875000000000000e-02,3.906250000000000000e-03
9.090909361839294434e-01,0.000000000000000000e+00,3.906250000000000000e-03,7.656250000000000000e-01,0.000000000000000000e+00,5.859375000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.812500000000000000e-03,3.906250000000000000e-03,3.906250000000000000e-03,1.171875000000000000e-02,3.906250000000000000e-03
9.191918969154357910e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.539062500000000000e-01,0.000000000000000000e+00,5.859375000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.906250000000000000e-03,3.906250000000000000e-03,0.000000000000000000e+00,1.171875000000000000e-02,3.906250000000000000e-03
9.292929172515869141e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.421875000000000000e-01,0.000000000000000000e+00,5.859375000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.906250000000000000e-03,0.000000000000000000e+00,3.906250000000000000e-03,3.906250000000000000e-03
9.393939375877380371e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.304687500000000000e-01,0.000000000000000000e+00,5.859375000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.494949579238891602e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.953125000000000000e-01,0.000000000000000000e+00,5.859375000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.595959782600402832e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.718750000000000000e-01,0.000000000000000000e+00,5.859375000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.696969985961914062e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.367187500000000000e-01,0.000000000000000000e+00,5.859375000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.797979593276977539e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.937500000000000000e-01,0.000000000000000000e+00,5.859375000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.898989796638488770e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.351562500000000000e-01,0.000000000000000000e+00,5.859375000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00

